Overcoming data scarcity with transfer learning

Despite increasing focus on data publication and discovery in materials science and related fields, the global view of materials data is highly sparse. This sparsity encourages training models on the union of multiple datasets, but simple unions can prove problematic as (ostensibly) equivalent properties may be measured or computed differently depending on the data source. These hidden contextual differences introduce irreducible errors into analyses, fundamentally limiting their accuracy. Transfer learning, where information from one dataset is used to inform a model on another, can be an effective tool for bridging sparse data while preserving the contextual differences in the underlying measurements. Here, we describe and compare three techniques for transfer learning: multi-task, difference, and explicit latent variable architectures. We show that difference architectures are most accurate in the multi-fidelity case of mixed DFT and experimental band gaps, while multi-task most improves classification performance of color with band gaps. For activation energies of steps in NO reduction, the explicit latent variable method is not only the most accurate, but also enjoys cancellation of errors in functions that depend on multiple tasks. These results motivate the publication of high quality materials datasets that encode transferable information, independent of industrial or academic interest in the particular labels, and encourage further development and application of transfer learning methods to materials informatics problems.

==> data/bandgap-lc-both.csv <==
Size,Direct,DirectError,LatentVariable,LatentVariableError,Multitask,MultitaskError,Difference,DifferenceError
67.0,1.39511768055,0.0278955936151,1.18876413512,0.0306778578405,1.30493284311,0.0655035009626,1.10496290556,0.030352728618
134.0,1.22781899703,0.0239907453108,1.07865397301,0.0240364701853,1.21993476704,0.0419908305546,1.04349734123,0.02808762584
202.0,1.14421283552,0.0254893070982,1.01237947878,0.0263656377564,1.12542526196,0.0461069944328,1.00822936711,0.0302155428269
269.0,1.09737583753,0.0245961281164,0.990639381464,0.0257073517429,1.0755471416,0.0537648454254,0.993216230973,0.0311517450072
337.0,1.06102246529,0.0241297810597,0.955060810435,0.0263705346122,1.0173976402,0.0471631706544,0.969476654566,0.030993366464



==> data/bandgap-lc.csv <==
Size,Direct,DirectError,LatentVariable,LatentVariableError,Multitask,MultitaskError,Difference,DifferenceError
67,1.39511768055,0.0278955936151,1.21436996123,0.0306439527894,1.34486570594,0.0548889849064,1.10182472798,0.0290401245485
134,1.22781899703,0.0239907453108,1.08428991971,0.0256100234898,1.19301431944,0.039204630687,1.02688650321,0.0260658254193
202,1.14421283552,0.0254893070982,1.01146838838,0.0277119896883,1.09852463521,0.0410605812608,0.971856604706,0.0281622202197
269,1.09737583753,0.0245961281164,0.986409592789,0.0266698550695,1.10112536285,0.0390975802413,0.956264678816,0.0287494451924
337,1.06102246529,0.0241297810597,0.963011367524,0.0271088371887,1.02183811877,0.0412661706527,0.929312865841,0.0294749026263


==> data/bandgap-rmse.csv <==
Split,Direct,DirectError,LatentVariable,LatentVariableError,Multitask,MultitaskError,Difference,DifferenceError
Disjoint,0.4208868078,0.052610851,0.4271266634,0.0533908329,0.4342982436,0.0542872804,0.4380129555,0.0547516194
Overlapping,0.3826243707,0.0478280463,0.3882969668,0.0485371208,0.3948165851,0.0493520731,0.3981935959,0.0497741995


==> data/catapp-rmse.csv <==
Metric,	{Series},	{Series Error},	{Direct},	{Direct Error},	{Difference},	{Difference Error},	{Multitask},	{Multitask Error},	{Stacked},	{Stacked Error}
N* to 1/2 N2,	0.739459338543694,	0.004886208684360899,	0.7950687409902636,	0.00995826275107911,	0.8511818364263648,	0.02196508639656053,	0.729670735314702,	0.008043249890540281,	0.7300739815911126,	0.009444018563172573
NO to N* + O*,	0.5297316426165569,	0.00838149892247568,	0.5216112617419933,	0.01637547836772315,	0.8278854464229367,	0.01982025076083315,	0.6846487185749248,	0.020091437781810863,	0.5412691611713868,	0.008688137166489928
O* to 1/2 O2,	0.3801770291881457,	0.003479359985424146,	0.38001495105912847,	0.0033463351267811214,	0.38029028275875054,	0.0035364151579380674,	0.3846332063893015,	0.003317641160893481,	0.3811780982138409,	0.0032840015620725794
max energy,	1.0660847085537415,	0.02842103155367403,	1.0010715412666813,	0.024396507662682827,	1.4455434353661967,	0.034393824240205026,	0.9634715366047815,	0.026629271359407514,	1.0618435378721256,	0.02317251256447572
rate limiting step,	0.9089837755700515,	0.010564286487734746,	0.8749022798532113,	0.013589341781504734,	0.804540760444375,	0.02286422663340651,	0.755164757021993,	0.020137532713882227,	0.8992096434494835,	0.009678161404966398
Entropy,	NaN,	NaN,	NaN,	NaN,	NaN,	NaN,	NaN,	NaN,	NaN,	NaN

==> data/color-f1.csv <==
Direct,DirectError,LatentVariable,LatentVariableError,LatentVariableWithGT,LatentVariableWithGTError,DFTLatentVariable,DFTLatentVariableError,DFTLatentVariableWithGT,DFTLatentVariableWithGTError,Multitask,MultitaskError,DFTMultitask,DFTMultitaskError
0.20308753699620571, 0.006491066564892656,0.23847308532700912, 0.00792513943363363,0.24788593094638328, 0.007358588909778784,0.23918808247961568, 0.006189156547816913,0.22982222570334698, 0.005140318182183788,0.28106280924457944, 0.005118886811583706,0.20847956277909355, 0.0053029539934452185

==> data/color-lc.csv <==
Size,Direct,DirectError,LatentVariable,LatentVariableError,Multitask,MultitaskError,Difference,DifferenceError
128,0.8099056032,0.1012382004,0.8170393253,0.1021299157,0.8192531601,0.102406645,0.8196922612,0.1024615326
256,0.7362778211,0.0920347276,0.742763023,0.0928453779,0.7447756001,0.09309695,0.7451747829,0.0931468479
512,0.6693434737,0.0836679342,0.6752391118,0.084404889,0.6770687273,0.0846335909,0.6774316208,0.0846789526
1024,0.608494067,0.0760617584,0.613853738,0.0767317172,0.6155170248,0.0769396281,0.615846928,0.076980866
2048,0.5531764245,0.0691470531,0.5580488527,0.0697561066,0.5595609317,0.0699451165,0.5598608437,0.0699826055
4096,0.5028876587,0.0628609573,0.5073171388,0.0634146424,0.5086917561,0.0635864695,0.5089644033,0.0636205504

